Cross-Domain Video Anomaly Detection without Target Domain Adaptation

Most cross-domain unsupervised Video Anomaly Detection (VAD) works assume that at least few task-relevant target domain training data are available for adaptation from the source to the target domain. However, this requires laborious model-tuning by the end-user who may prefer to have a system that works ``out-of-the-box." To address such practical scenarios, we identify a novel target domain (inference-time) VAD task where no target domain training data are available. To this end, we propose a new `Zero-shot Cross-domain Video Anomaly Detection (zxvad)' framework that includes a future-frame prediction generative model setup. Different from prior future-frame prediction models, our model uses a novel Normalcy Classifier module to learn the features of normal event videos by learning how such features are different ``relatively" to features in pseudo-abnormal examples. A novel Untrained Convolutional Neural Network based Anomaly Synthesis module crafts these pseudo-abnormal examples by adding foreign objects in normal video frames with no extra training cost. With our novel relative normalcy feature learning strategy, zxvad generalizes and learns to distinguish between normal and abnormal frames in a new target domain without adaptation during inference. Through evaluations on common datasets, we show that zxvad outperforms the state-of-the-art (SOTA), regardless of whether task-relevant (i.e., VAD) source training data are available or not. Lastly, zxvad also beats the SOTA methods in inference-time efficiency metrics including the model size, total parameters, GPU energy consumption, and GMACs.

==> plots/gt_time_series/ped1_gt_3.txt <==
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00


==> plots/gt_time_series/ped2_gt_4.txt <==
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00


==> plots/mpn_time_series/ped1_03.txt <==
4.630716673169361641e-01
4.630716673169361641e-01
4.630716673169361641e-01
4.630716673169361641e-01
4.630716673169361641e-01
4.630716673169361641e-01
4.630716673169361641e-01
4.630716673169361641e-01
4.749023659923956586e-01
4.884387714497185895e-01
5.041094775246448556e-01
5.223550080013696917e-01
5.430313069585898100e-01
5.656581007360783619e-01
5.898966502479190410e-01
6.157681453188157406e-01
6.429642927898280291e-01
6.696144892537139182e-01
6.920794720431617808e-01
7.069721346092315839e-01
7.136585471414237380e-01
7.145052838886876145e-01
7.128087374406960608e-01
7.108106061207690729e-01
7.092944176499459408e-01
7.081226027683843460e-01
7.068529279929048892e-01
7.052806745795796584e-01
7.036481460275890720e-01
7.020369883439461223e-01
6.996268932325457879e-01
6.951813051265745003e-01
6.882638173097080925e-01
6.795734440816668664e-01
6.700503835389864937e-01
6.601901306618280785e-01
6.505898025687225639e-01
6.429756913562317822e-01
6.397686288694053314e-01
6.417410258520199751e-01
6.464651525324893733e-01
6.500121239608703805e-01
6.500906579739281765e-01
6.468553270133371447e-01
6.414310831597778151e-01
6.348819427554084349e-01
6.284228258962568647e-01
6.234063930807810516e-01
6.204921988926976884e-01
6.189340434216884512e-01
6.167673472342778407e-01
6.120154950464966603e-01
6.042991132048687319e-01
5.953171764066669258e-01
5.871137234382299841e-01
5.797414963234801544e-01
5.712031766058582871e-01
5.599630105534483260e-01
5.469903685602219845e-01
5.352102695591911541e-01
5.272948731886391016e-01
5.240294738559370114e-01
5.243882443453986575e-01
5.266817197021715913e-01
5.292138406521392779e-01
5.300011603113290448e-01
5.270911963859028493e-01
5.201373092488348338e-01
5.116081963313406922e-01
5.057576804062909881e-01
5.056237665313616514e-01
5.106224710791298360e-01
5.165706156982109443e-01
5.184672959910435752e-01
5.136219692469606857e-01
5.026272724712176343e-01
4.879548627838439234e-01
4.720388835762222568e-01
4.562874693695722073e-01
4.413909036559497956e-01
4.285851443248794856e-01
4.201423510515477355e-01
4.179148613247762878e-01
4.213251639384741898e-01
4.273614309014396317e-01
4.326013446350304159e-01
4.348292330215680623e-01
4.333012316107749395e-01
4.284459402832333508e-01
4.219372212196255134e-01
4.163016975330836589e-01
4.135579325680986962e-01
4.140346233151263045e-01
4.164149501257861097e-01
4.186865368903203155e-01
4.192826716406716780e-01
4.176321444566459817e-01
4.136864620208694499e-01
4.072930548920679072e-01
3.987924313486372885e-01
3.900284813196379652e-01
3.840881951419449214e-01
3.839179368818269600e-01
3.913441958489267680e-01
4.065095476503043370e-01
4.271223228201997957e-01
4.484288135952776422e-01
4.651160082199514711e-01
4.740448816080593541e-01
4.752875000997627275e-01
4.707935013131636648e-01
4.627075910853399865e-01
4.528855219115054398e-01
4.432435849632254676e-01
4.354793716353317912e-01
4.300820288325724050e-01
4.257161417317314456e-01
4.199285759970833309e-01
4.106630492561127443e-01
3.977214383881604309e-01
3.835422592255803842e-01
3.724921318382381497e-01
3.685019389413646262e-01
3.727257656080745774e-01
3.833411440281528915e-01
3.973075762262325838e-01
4.122667532183422745e-01
4.272381312656513552e-01
4.418594716398047684e-01
4.552630135441577686e-01
4.661664526725164404e-01
4.744565295203585498e-01
4.821148295050684540e-01
4.915865377479636811e-01
5.030383546503806036e-01
5.137608296154517751e-01
5.205802233850970184e-01
5.226879246291281644e-01
5.221491351182273588e-01
5.220332355303906047e-01
5.242230058013923610e-01
5.287245869359148420e-01
5.346246118241717582e-01
5.415302076121990549e-01
5.498916318430283612e-01
5.598839237180330830e-01
5.701194284086010811e-01
5.779905843528464482e-01
5.813121521588648921e-01
5.794075194705989862e-01
5.729678847287954513e-01
5.638527135836417514e-01
5.549492922179257715e-01
5.491369285447257331e-01
5.475677442858188915e-01
5.491158463189937944e-01
5.515195146458717890e-01
5.528041837882045062e-01
5.516177966445779957e-01
5.467643356614053651e-01
5.369184096893915292e-01
5.212578405845220697e-01
5.004269326827036624e-01
4.769450090808275977e-01
4.544778706242234012e-01
4.364056000959113391e-01
4.244386480550100815e-01
4.182726665676739231e-01
4.164051336335155007e-01
4.173044838343703544e-01
4.198252274191081046e-01
4.228416740064279145e-01
4.250907575481204237e-01
4.260192957356618848e-01
4.266898516404475927e-01
4.291276895796471980e-01
4.342058332795918352e-01
4.405531408337359789e-01
4.457997323373099618e-01
4.489899430333457175e-01
4.514162251457929376e-01
4.547088729116938177e-01
4.582436658541125807e-01
4.594995777720604080e-01
4.572900006323935562e-01
4.536487337038047629e-01
4.519260083182008447e-01
4.539192000509467695e-01
4.592914008668523840e-01
4.592914008668523840e-01
4.592914008668523840e-01
4.592914008668523840e-01
4.592914008668523840e-01
4.592914008668523840e-01
4.592914008668523840e-01
4.592914008668523840e-01


==> plots/mpn_time_series/ped2_04.txt <==
1.594528723480982402e-01
1.594528723480982402e-01
1.594528723480982402e-01
1.594528723480982402e-01
1.594528723480982402e-01
1.594528723480982402e-01
1.594528723480982402e-01
1.594528723480982402e-01
1.590738954849528763e-01
1.565998491298210560e-01
1.531173694189991163e-01
1.492393736087687106e-01
1.457213546614455346e-01
1.440778173228629555e-01
1.461692112164805213e-01
1.530164648968133090e-01
1.638918710073391516e-01
1.765913534150795883e-01
1.885690072865684463e-01
1.980785483329663421e-01
2.046560324090100913e-01
2.089677255883028995e-01
2.121713942386904694e-01
2.153634877426651162e-01
2.194396388284227672e-01
2.252659114261759132e-01
2.335142359795714384e-01
2.441420547604811198e-01
2.560607818711673200e-01
2.677086027848223360e-01
2.781002972738679802e-01
2.873839581235464458e-01
2.964041486399675573e-01
3.060183001892742283e-01
3.169127442992526467e-01
3.298907764247056562e-01
3.458192024989079627e-01
3.649429517717521776e-01
3.863657074074688946e-01
4.087552536706502426e-01
4.315662538421740635e-01
4.553092814066634908e-01
4.805763090485544176e-01
5.070969051824882889e-01
5.337549391388634046e-01
5.593275492959738360e-01
5.829622420965958618e-01
6.041559905580246026e-01
6.226845961968681120e-01
6.386664908236813210e-01
6.524797946817062488e-01
6.645961465106779986e-01
6.754208592042965087e-01
6.851621606314947099e-01
6.940557588461633287e-01
7.032442185134539780e-01
7.150980195644315307e-01
7.317952427725470388e-01
7.531673036625866624e-01
7.763920650556741521e-01
7.980886299451669386e-01
8.163807106622315013e-01
8.308859984544474386e-01
8.415516488556594732e-01
8.481707876133190993e-01
8.507011049037287442e-01
8.495028242206800195e-01
8.455026390659692304e-01
8.404306000550474387e-01
8.363777681316385548e-01
8.344599980033359232e-01
8.342017636775536094e-01
8.345417258079979028e-01
8.351843754081451632e-01
8.367072891528444245e-01
8.396284519545723635e-01
8.434078336841787094e-01
8.461303335089336297e-01
8.452057521079459068e-01
8.388815185670213115e-01
8.276393428407202713e-01
8.143658505429425265e-01
8.028872232516434115e-01
7.958211085757631587e-01
7.933388218333896624e-01
7.935626833111579792e-01
7.939792403850813862e-01
7.928911822141160304e-01
7.900286772433562366e-01
7.861419622745235980e-01
7.819911312230952705e-01
7.777137217682481563e-01
7.730695835796237425e-01
7.681046004758049772e-01
7.631910652703391973e-01
7.584662725899226077e-01
7.536450110810687386e-01
7.484195998741854927e-01
7.427604153269552478e-01
7.368041832165672655e-01
7.306329738825596554e-01
7.243304117531373931e-01
7.181636271722977582e-01
7.128547889683183314e-01
7.095395950832146248e-01
7.092016833239734863e-01
7.115596507985598729e-01
7.145995864099625727e-01
7.156112933020948308e-01
7.130278633504987251e-01
7.072699010590337565e-01
7.000451578111062112e-01
6.929573974154885629e-01
6.866005614932300105e-01
6.806792753971879772e-01
6.749577012266037013e-01
6.701428146033581168e-01
6.678043936098911892e-01
6.692938752684762793e-01
6.749759413761704518e-01
6.842922718526577297e-01
6.960671377135170257e-01
7.086044751965040467e-01
7.201236875764858159e-01
7.294796771969596083e-01
7.365643389704823463e-01
7.422054168106582139e-01
7.478181862200874441e-01
7.546064462049033583e-01
7.624743618037650439e-01
7.696786938053319371e-01
7.739617078343228318e-01
7.743178696481266554e-01
7.717265901421164198e-01
7.683153010178042086e-01
7.659290778977656533e-01
7.652536449828181153e-01
7.658456569777913892e-01
7.667102601531933237e-01
7.670178798594669001e-01
7.667994867471163989e-01
7.670767158169899957e-01
7.687812976054537728e-01
7.711340662320080863e-01
7.713553255986627111e-01
7.662840749201046409e-01
7.543759934408045265e-01
7.365336394699325551e-01
7.155087481420960849e-01
6.944273457120627713e-01
6.752222228109086011e-01
6.580956279198941772e-01
6.422978151784257683e-01
6.271797404122816388e-01
6.123842408470758780e-01
5.976622959012898306e-01
5.830122513641626814e-01
5.687430437658087534e-01
5.549743071884788437e-01
5.411602795733648774e-01
5.261901941872734190e-01
5.087720932650622307e-01
4.878498589112248984e-01
4.632791180009618870e-01
4.363255704338498964e-01
4.090239277471079404e-01
3.826038901084268806e-01
3.568732162668373231e-01
3.316007514151433355e-01
3.316007514151433355e-01
3.316007514151433355e-01
3.316007514151433355e-01
3.316007514151433355e-01
3.316007514151433355e-01
3.316007514151433355e-01
3.316007514151433355e-01


==> plots/ours_time_series/ped1_pred_3.txt <==
2.309550864217229105e-01
2.309550864217229105e-01
2.309550864217229105e-01
2.309550864217229105e-01
2.309550864217229105e-01
2.309550864217229105e-01
2.309550864217229105e-01
2.309550864217229105e-01
2.372062316659513392e-01
2.412993912736386415e-01
2.462888363371370515e-01
2.545235628622306567e-01
2.655168513000257802e-01
2.742927068604235075e-01
2.817463032164901904e-01
2.890165808963777172e-01
2.986183477539170461e-01
3.084222050687616123e-01
3.213025839487682056e-01
3.339886014770554468e-01
3.426107061445528013e-01
3.511651485489892810e-01
3.614553540541809440e-01
3.725373761981439769e-01
3.850910740617236039e-01
3.956844992463557364e-01
4.036023726429689429e-01
4.085113873739258938e-01
4.085113873739258938e-01
4.085113873739258938e-01
4.085113873739258938e-01
4.085113873739258938e-01
4.085113873739258938e-01
4.085113873739258938e-01
4.085113873739258938e-01
4.008023172037123993e-01
3.924292798143476091e-01
3.825817100753640121e-01
3.719035519293174552e-01
3.581812334222838068e-01
3.468010193978022793e-01
3.365124474379086461e-01
3.269056291724519170e-01
3.225963433151194382e-01
3.180966362795552005e-01
3.173190532514550410e-01
3.153089262095610801e-01
3.136283765189338268e-01
3.131457735817231303e-01
3.120995867508191690e-01
3.083976492034553596e-01
3.070083256835306473e-01
3.070083256835306473e-01
3.070083256835306473e-01
3.070083256835306473e-01
3.070083256835306473e-01
3.070083256835306473e-01
3.070083256835306473e-01
3.070083256835306473e-01
3.104040262899389058e-01
3.133083954667439386e-01
3.170760711951706723e-01
3.206895410487921039e-01
3.225849863204341972e-01
3.279995421192304361e-01
3.342516610230962248e-01
3.407104546220143249e-01
3.448115052775846401e-01
3.678185692857903755e-01
3.908402284556300454e-01
4.116378971144666332e-01
4.308765255305173625e-01
4.463040446123033300e-01
4.532433708349283830e-01
4.532433708349283830e-01
4.532433708349283830e-01
4.532433708349283830e-01
4.532433708349283830e-01
4.532433708349283830e-01
4.532433708349283830e-01
4.532433708349283830e-01
4.394827576409516823e-01
4.228551282595860439e-01
3.921082116212697422e-01
3.911377050879267792e-01
3.911377050879267792e-01
3.911377050879267792e-01
3.911377050879267792e-01
3.911377050879267792e-01
3.911377050879267792e-01
3.911377050879267792e-01
3.911377050879267792e-01
3.977333924756122352e-01
4.106082802883798122e-01
4.248247490042087460e-01
4.371942095335240586e-01
4.454354825963648956e-01
4.529231712419362621e-01
4.607888353533660108e-01
4.651038150272189808e-01
4.688911617040781854e-01
4.741632547802355768e-01
4.759083785393098953e-01
4.793253123231704382e-01
4.830771785885211722e-01
4.850631749124972858e-01
4.924053692143355310e-01
4.964974374357251641e-01
4.980241436599059934e-01
4.994973091403437371e-01
5.065346901406007074e-01
5.170794856340147350e-01
5.280214494362052147e-01
5.335567765362120296e-01
5.374808296365153337e-01
5.406855178637339776e-01
5.432145353126422993e-01
5.460706108711016471e-01
5.479034394683496290e-01
5.495878825557052316e-01
5.524858752414354424e-01
5.578480831864165435e-01
5.655838494568359298e-01
5.698715431506271578e-01
5.740491872271975549e-01
5.780429419963928339e-01
5.848948307822645631e-01
5.911721457796598189e-01
5.990616390041136885e-01
6.057776801072471962e-01
6.108569491357787040e-01
6.139376854819701412e-01
6.187322596832004473e-01
6.218870399279710082e-01
6.265744695152759558e-01
6.306100439060293716e-01
6.307094804454280723e-01
6.310794103717928261e-01
6.322377183448515403e-01
6.323711066933013214e-01
6.349270662461188319e-01
6.349538124441972409e-01
6.350307885764021609e-01
6.351092647019238591e-01
6.361187924926380299e-01
6.370164175757990765e-01
6.388270079161116888e-01
6.410838652236017232e-01
6.450922548862256800e-01
6.487112431745936103e-01
6.555832239064740552e-01
6.628010782439601734e-01
6.705967725849331096e-01
6.760810739268507952e-01
6.826365663445408405e-01
6.903161891757018109e-01
6.945478949588821393e-01
6.972991302237405709e-01
7.015325872714220923e-01
7.070387981740615668e-01
7.118760405088673249e-01
7.155153008140875404e-01
7.163581587790539551e-01
7.165780536701138459e-01
7.165780536701138459e-01
7.165780536701138459e-01
7.165780536701138459e-01
7.165780536701138459e-01
7.165780536701138459e-01
7.165780536701138459e-01
7.165780536701138459e-01
7.160163270119231926e-01
7.116005662358597661e-01
7.057121279747133880e-01
7.042363185386022462e-01
7.042363185386022462e-01
7.042363185386022462e-01
7.042363185386022462e-01
7.042363185386022462e-01
7.042363185386022462e-01
7.042363185386022462e-01
7.042363185386022462e-01
7.091926874081717624e-01
7.133679500932477158e-01
7.196073371383577832e-01
7.248446509069237376e-01
7.308686632936032268e-01
7.376932088010710320e-01
7.407782888594557358e-01
7.407782888594557358e-01
7.407782888594557358e-01
7.407782888594557358e-01
7.407782888594557358e-01
7.407782888594557358e-01
7.407782888594557358e-01
7.407782888594557358e-01


==> plots/ours_time_series/ped2_pred_4.txt <==
1.910775320378702569e-01
1.910775320378702569e-01
1.910775320378702569e-01
1.910775320378702569e-01
1.910775320378702569e-01
1.910775320378702569e-01
1.910775320378702569e-01
1.910775320378702569e-01
1.953568456275980303e-01
1.979824725423177112e-01
2.023682024769991594e-01
2.045749092664007618e-01
2.094874794831456111e-01
2.113122571108615455e-01
2.172054793379850635e-01
2.227816710505514664e-01
2.299021099167429805e-01
2.360079074923360221e-01
2.433858184357093890e-01
2.499450421083391216e-01
2.593522759894216767e-01
2.685249013886999991e-01
2.835155686232551098e-01
3.016307063817232903e-01
3.211707737305276034e-01
3.394619041287230132e-01
3.579418788098259752e-01
3.734833108309818517e-01
3.903703171409205197e-01
4.049697053950521708e-01
4.216486532084781080e-01
4.365440279823058489e-01
4.507643840195533214e-01
4.609705964215139451e-01
4.709649686080340514e-01
4.798524430936375040e-01
4.885458869586017938e-01
4.986708581169487786e-01
5.099162488959205763e-01
5.219264749368945910e-01
5.331613775667614075e-01
5.440708191724459297e-01
5.552841653025962776e-01
5.643128935577166327e-01
5.725712636740166728e-01
5.791427521287193514e-01
5.871674543456594231e-01
5.953395457594181650e-01
6.033373073589971547e-01
6.091740622634626012e-01
6.143651060602399738e-01
6.193032860316509680e-01
6.236823561122336601e-01
6.304546827733097381e-01
6.381967204198273347e-01
6.474079466073330291e-01
6.548534625473145798e-01
6.617248354009419575e-01
6.683156845390580969e-01
6.746077342577290192e-01
6.806719737955648775e-01
6.866320342793337250e-01
6.917885921128192894e-01
6.969792015497964233e-01
7.033145962683937658e-01
7.085995477186727287e-01
7.140804096523540867e-01
7.198309572123935407e-01
7.263029644431540088e-01
7.338780018361275026e-01
7.408322758718650647e-01
7.481092019518925662e-01
7.543362383026512852e-01
7.595359648800730223e-01
7.641715788279266341e-01
7.674221818375972504e-01
7.701984050286834194e-01
7.729506819950089369e-01
7.765662984802352842e-01
7.777843701961628664e-01
7.800914955994489031e-01
7.813556069119003133e-01
7.825973686298810517e-01
7.845851978234241741e-01
7.880393474744179505e-01
7.921593495970488119e-01
7.956126698617642656e-01
7.982262297335219747e-01
7.988520569472208344e-01
7.988520569472208344e-01
7.988520569472208344e-01
7.988520569472208344e-01
7.988520569472208344e-01
7.988520569472208344e-01
7.988520569472208344e-01
7.988520569472208344e-01
7.988520569472208344e-01
7.988520569472208344e-01
7.988520569472208344e-01
7.988520569472208344e-01
7.988520569472208344e-01
7.988520569472208344e-01
7.988520569472208344e-01
7.991958137564918463e-01
7.992918152488599493e-01
7.994111695242076543e-01
7.995549036183072777e-01
8.005824280929091374e-01
8.014648980806915457e-01
8.020247193397913588e-01
8.048481255856222427e-01
8.084974326498289843e-01
8.137197439293087919e-01
8.199819035568172154e-01
8.284285024602441316e-01
8.390017698150715741e-01
8.517395386276883640e-01
8.649755116144103306e-01
8.792700566573835586e-01
8.927846782877165710e-01
9.053653030114858780e-01
9.168265105817871019e-01
9.277603226220140220e-01
9.376555084101338977e-01
9.465112652822077477e-01
9.526885989587956516e-01
9.574948032856488433e-01
9.596376813856059007e-01
9.616947490969083301e-01
9.626699920145950218e-01
9.635216378142558158e-01
9.637915162140371361e-01
9.640863220500835995e-01
9.644165752315978501e-01
9.644933703388234303e-01
9.645301013709371984e-01
9.650613253684680037e-01
9.652655172429261965e-01
9.664335390194936926e-01
9.676175195713238031e-01
9.687871569511959935e-01
9.692732222311543078e-01
9.696173767547563438e-01
9.703222912390422339e-01
9.706712403446937643e-01
9.715252834368065527e-01
9.725843490071992559e-01
9.727296202842166117e-01
9.731932671556811076e-01
9.732061395991358221e-01
9.733306217628927559e-01
9.734692337082248015e-01
9.735392200002495056e-01
9.736412735760758830e-01
9.738769011128273201e-01
9.749858058989285814e-01
9.759005489888148421e-01
9.759005489888148421e-01
9.759005489888148421e-01
9.759005489888148421e-01
9.759005489888148421e-01
9.759005489888148421e-01
9.759005489888148421e-01
9.759005489888148421e-01
9.731841999878212413e-01
9.696770148836998393e-01
9.663992762572473083e-01
9.622454420657956531e-01
9.582431191590586872e-01
9.582431191590586872e-01
9.582431191590586872e-01
9.582431191590586872e-01
9.582431191590586872e-01
9.582431191590586872e-01
9.582431191590586872e-01
9.582431191590586872e-01

